Yet anOther Dose Algorithm (YODA) for independent computations of dose and dose changes due to anatomical changes

$\textbf{Purpose:}$ To assess the viability of a physics-based, deterministic and adjoint-capable algorithm for performing treatment planning system independent dose calculations and for computing dosimetric differences caused by anatomical changes. $\textbf{Methods:}$ A semi-numerical approach is employed to solve two partial differential equations for the proton phase-space density which determines the deposited dose. Lateral hetereogeneities are accounted for by an optimized (Gaussian) beam splitting scheme. Adjoint theory is applied to approximate the change in the deposited dose caused by a new underlying patient anatomy. $\textbf{Results:}$ The quality of the dose engine was benchmarked through three-dimensional gamma index comparisons against Monte Carlo simulations done in TOPAS. The worst passing rate for the gamma index with (1 mm, 1 %, 10 % dose cut-off) criteria is 95.62 %. The effect of delivering treatment plans on repeat CTs was also tested. For a non-robustly optimized plan the adjoint component was accurate to 6.2 % while for a robustly optimized plan it was accurate to 1 %. $\textbf{Conclusions:}$ YODA is capable of accurate dose computations in both single and multi spot irradiations when compared to TOPAS. Moreover, it is able to compute dosimetric differences due to anatomical changes with small to moderate errors thereby facilitating its use for patient-specific quality assurance in online adaptive proton therapy.

==> figs/results/prostate_70983/gamma_index_results.txt <==
(1.0, 1.0, 0.0) : 100.00%
(1.0, 1.0, 10.0): 99.58%
(2.0, 2.0, 0.0) : 100.00%
(2.0, 2.0, 10.0): 99.99%
(3.0, 3.0, 0.0) : 100.00%
(3.0, 3.0, 10.0): 100.00%

